Towards a modeling, optimization and predictive control framework for fed-batch metabolic cybergenetics

Biotechnology offers many opportunities for the sustainable manufacturing of valuable products. The toolbox to optimize bioprocesses includes \textit{extracellular} process elements such as the bioreactor design and mode of operation, medium formulation, culture conditions, feeding rates, etc. However, these elements are frequently insufficient for achieving optimal process performance or precise product composition. One can use metabolic and genetic engineering methods for optimization at the intracellular level. Nevertheless, those are often of static nature, failing when applied to dynamic processes or if disturbances occur. Furthermore, many bioprocesses are optimized empirically and implemented with little-to-no feedback control to counteract disturbances. The concept of cybergenetics has opened new possibilities to optimize bioprocesses by enabling online modulation of the gene expression of metabolism-relevant proteins via external inputs (e.g., light intensity in optogenetics). Here, we fuse cybergenetics with model-based optimization and predictive control for optimizing dynamic bioprocesses. To do so, we propose to use dynamic constraint-based models that integrate the dynamics of metabolic reactions, resource allocation, and inducible gene expression. We formulate a model-based optimal control problem to find the optimal process inputs. Furthermore, we propose using model predictive control to address uncertainties via online feedback. We focus on fed-batch processes, where the substrate feeding rate is an additional optimization variable. As a simulation example, we show the optogenetic control of the ATPase enzyme complex for dynamic modulation of enforced ATP wasting to adjust product yield and productivity.

==> figures/enzymes_percentagema_BC.dat <==
time enzyme concentration
0.005000 100 0.4909456342095
2.505000 100 0.4880365316712028
5.005000 100 0.47397061019035064
7.505000 100 0.47339136804661364
10.005000 100 0.4639374068946412
12.505000 100 0.35222062695706086
15.005000 100 0.3341531395979652
17.505000 100 0.3522633337379771
20.005000 100 0.39001918990740475
22.505000 100 0.43968684042746004
25.005000 100 0.48513281145215187
27.505000 100 0.5216461275863152
30.005000 100 0.547614840637536

0.005000 150 0.03467090519280182
2.505000 150 0.035137566113488325
5.005000 150 0.034465686336928356
7.505000 150 0.03465103763888928
10.005000 150 0.03436874316237955
12.505000 150 0.03552867673714521
15.005000 150 0.0518318525803646
17.505000 150 0.16528581631418535
20.005000 150 0.27675080170851823
22.505000 150 0.3736261562837991
25.005000 150 0.4465301724428116
27.505000 150 0.49840850899763345
30.005000 150 0.5318483857356888

0.005000 200 8.22469211202939
2.505000 200 8.164550291668878
5.005000 200 7.923582084582985
7.505000 200 7.91206001913197
10.005000 200 7.760295205381444
12.505000 200 5.791255192196
15.005000 200 5.496649519622247
17.505000 200 4.980591913251977
20.005000 200 4.433986492331883
22.505000 200 3.9152306114997386
25.005000 200 3.500711937588716
27.505000 200 3.187170979599099
30.005000 200 2.972613976459103

0.005000 250 0.026060545347723823
2.505000 250 0.026619860636250246
5.005000 250 0.02617221963126011
7.505000 250 0.026352472326640904
10.005000 250 0.026322845384573017
12.505000 250 0.02944803671424467
15.005000 250 0.04573282642741975
17.505000 250 0.15122824596100642
20.005000 250 0.25406982107374587
22.505000 250 0.34337253763453424
25.005000 250 0.41059035406802596
27.505000 250 0.4584564726756308
30.005000 250 0.4893856338460925

0.005000 300 2.786141319331336
2.505000 300 2.7653753173771976
5.005000 300 2.683516208885172
7.505000 300 2.6794814124124797
10.005000 300 2.6281073724082367
12.505000 300 1.9661005792295438
15.005000 300 1.8650464019013244
17.505000 300 1.708384692390242
20.005000 300 1.537604286852988
22.505000 300 1.3967014150070884
25.005000 300 1.288535017323623
27.505000 300 1.2119010733848565
30.005000 300 1.166567313819852

0.005000 350 4.633293448607613
2.505000 350 4.595316788524067
5.005000 350 4.4573439733249
7.505000 350 4.449662022774841
10.005000 350 4.365025244115828
12.505000 350 3.2609354829117194
15.005000 350 3.0990462940650727
17.505000 350 2.8179374584631183
20.005000 350 2.515146378271907
22.505000 350 2.2461101483983175
25.005000 350 2.0331229700343543
27.505000 350 1.8752220355727287
30.005000 350 1.7725725262771548

0.005000 400 0.5153815776327876
2.505000 400 0.5311341781906744
5.005000 400 0.5265033029122599
7.505000 400 0.5297392677064996
10.005000 400 0.5120788417944208
12.505000 400 0.3790297277591341
15.005000 400 0.3577851776578372
17.505000 400 0.3719142193419491
20.005000 400 0.4038305888318652
22.505000 400 0.44853663724703724
25.005000 400 0.49057328886574963
27.505000 400 0.5249901054469622
30.005000 400 0.5498783313068798

0.005000 450 0.07175162495111959
2.505000 450 0.07306568600189912
5.005000 450 0.07183891798797735
7.505000 450 0.07203048496009364
10.005000 450 0.07016708105136939
12.505000 450 0.058837369504415586
15.005000 450 0.06872553024965675
17.505000 450 0.16962411402491542
20.005000 450 0.2762024122182966
22.505000 450 0.37042534660035026
25.005000 450 0.4417577291384199
27.505000 450 0.4926699512574451
30.005000 450 0.5255630928318377

0.005000 500 0.2463828171167982
2.505000 500 0.13935280399356056
5.005000 500 0.08044437032291359
7.505000 500 0.04655940823747142
10.005000 500 0.0273609122465886
12.505000 500 0.016418049645724984
15.005000 500 0.013067484411607936
17.505000 500 0.010627737817477043
20.005000 500 0.008857745359720467
22.505000 500 0.00756140505654209
25.005000 500 0.006601485550218524
27.505000 500 0.0058903669343766665
30.005000 500 0.005392157990422839

0.005000 550 0.02631122343090593
2.505000 550 0.024424757184879357
5.005000 550 0.02472152097353058
7.505000 550 0.022907038775849178
10.005000 550 0.021423589622595503
12.505000 550 0.02792296189468434
15.005000 550 0.047123969812141654
17.505000 550 0.16407369671611471
20.005000 550 0.27645922677938833
22.505000 550 0.3737603458063551
25.005000 550 0.4468816020394253
27.505000 550 0.4988671669562917
30.005000 550 0.5323414392613344

0.005000 600 0.5019991221982798
2.505000 600 0.4500048028646704
5.005000 600 0.4096968058682379
7.505000 600 0.3997065999144266
10.005000 600 0.3990625107129885
12.505000 600 0.3167042197345012
15.005000 600 0.33585976890937447
17.505000 600 0.34560421048556733
20.005000 600 0.39164735369643616
22.505000 600 0.44909107712914037
25.005000 600 0.5002625031423804
27.505000 600 0.5406058749649385
30.005000 600 0.5688040832120358

0.005000 650 2.145265365244526
2.505000 650 1.5856112397064803
5.005000 650 1.84118911223506
7.505000 650 1.6082536702738626
10.005000 650 1.4283244114759261
12.505000 650 1.086070707492694
15.005000 650 1.121926477694327
17.505000 650 0.9958199426578854
20.005000 650 0.9302645339431332
22.505000 650 0.8795025853283247
25.005000 650 0.8462962842822076
27.505000 650 0.8279526217951584
30.005000 650 0.8222592898558562

0.005000 700 1.0498898995513588
2.505000 700 1.0019233009444122
5.005000 700 0.9490218599885218
7.505000 700 0.9405412401174114
10.005000 700 0.9284716243239458
12.505000 700 0.7056784064298571
15.005000 700 0.7055702116250067
17.505000 700 0.654577997875636
20.005000 700 0.6360043124039549
22.505000 700 0.6335730942746302
25.005000 700 0.6401327356247859
27.505000 700 0.6511807930090706
30.005000 700 0.6635161883548327

0.005000 750 0.0013825313719699234
2.505000 750 0.0033632423522468612
5.005000 750 0.004031670806858561
7.505000 750 0.005016697504832618
10.005000 750 0.007709890772698686
12.505000 750 0.019864404175398986
15.005000 750 0.03959787558912329
17.505000 750 0.14556982393676615
20.005000 750 0.24619579932854943
22.505000 750 0.3332483435744342
25.005000 750 0.3987037187177108
27.505000 750 0.4453004995527114
30.005000 750 0.4754233197131956

0.005000 800 0.1080549580509976
2.505000 800 0.08599636280137997
5.005000 800 0.1092721496907525
7.505000 800 0.06785542024738811
10.005000 800 0.04332645492759423
12.505000 800 0.036336289723894966
15.005000 800 0.04875117872542959
17.505000 800 0.15842839631533936
20.005000 800 0.26726737941909406
22.505000 800 0.3615295065299014
25.005000 800 0.43238281242059856
27.505000 800 0.48278180775364815
30.005000 800 0.5152808497162397

0.005000 850 0.005431914856578652
2.505000 850 0.006428322638458488
5.005000 850 0.006462645689323347
7.505000 850 0.006703345806036635
10.005000 850 0.008968633512653574
12.505000 850 0.022000192631235142
15.005000 850 0.04340180023488892
17.505000 850 0.15997774823560604
20.005000 850 0.2704466515271755
22.505000 850 0.3659161774643989
25.005000 850 0.4376393297319926
27.505000 850 0.48864274498311794
30.005000 850 0.5215173917383334



==> figures/enzymes_percentagema_S1.dat <==
time enzyme concentration
0.005000 100 0.4909456342095
2.505000 100 0.4856230186622132
5.005000 100 0.47460993357900294
7.505000 100 0.5221085410733087
10.005000 100 0.42251875186473326
12.505000 100 0.3555156932511889
15.005000 100 0.30325616776249253
17.505000 100 0.28222307870520297
20.005000 100 0.2638819472773007
22.505000 100 0.2526668923541943
25.005000 100 0.24621972906390657
27.505000 100 0.24647634207953378
30.005000 100 0.2467252754832303

0.005000 150 0.03467090519280182
2.505000 150 0.03702829208217695
5.005000 150 0.03702896828414799
7.505000 150 0.038205137124691924
10.005000 150 0.030959295711894572
12.505000 150 0.025494562758840118
15.005000 150 0.022117057397067003
17.505000 150 0.02109046920991033
20.005000 150 0.022306197635148826
22.505000 150 0.022966753439912276
25.005000 150 0.023655919121655773
27.505000 150 0.024352744316324337
30.005000 150 0.024892154348271054

0.005000 200 8.22469211202939
2.505000 200 8.111642939885936
5.005000 200 7.900902715121172
7.505000 200 8.054195496127798
10.005000 200 6.598578824348527
12.505000 200 5.975014614037074
15.005000 200 5.115794691960079
17.505000 200 4.765883339513384
20.005000 200 4.43766387772079
22.505000 200 4.233219512509179
25.005000 200 4.112472463794611
27.505000 200 4.108441840542335
30.005000 200 4.105608290074717

0.005000 250 0.026060545347723823
2.505000 250 0.028605850874688258
5.005000 250 0.028842168458506796
7.505000 250 0.02895032142969521
10.005000 250 0.02342672117091403
12.505000 250 0.01927715402808944
15.005000 250 0.016800392333743433
17.505000 250 0.01617432877544317
20.005000 250 0.01759509813444354
22.505000 250 0.018407206124427256
25.005000 250 0.019182508516463807
27.505000 250 0.019874245675040966
30.005000 250 0.020417027447101936

0.005000 300 2.786141319331336
2.505000 300 2.7481195844713544
5.005000 300 2.677615303392025
7.505000 300 2.8115405351327953
10.005000 300 2.4401108365933157
12.505000 300 2.0267448270594373
15.005000 300 1.7367378803924824
17.505000 300 1.6189697751906988
20.005000 300 1.508568269076205
22.505000 300 1.4397106958214838
25.005000 300 1.399140789255582
27.505000 300 1.3981255402861907
30.005000 300 1.397473802821461

0.005000 350 4.633293448607613
2.505000 350 4.566300354186224
5.005000 350 4.446370060203216
7.505000 350 4.568019339282382
10.005000 350 3.8096295585320017
12.505000 350 3.3833942614854497
15.005000 350 2.908187131292353
17.505000 350 2.715461436984841
20.005000 350 2.533509759117881
22.505000 350 2.4174624751800073
25.005000 350 2.3488619259505006
27.505000 350 2.3468206530628257
30.005000 350 2.345434310896692

0.005000 400 0.5153815776327876
2.505000 400 0.5287130198220048
5.005000 400 0.5267635272217362
7.505000 400 0.5892138060651781
10.005000 400 0.47785449186973855
12.505000 400 0.40644436936054834
15.005000 400 0.3538142922005086
17.505000 400 0.3384142307376276
20.005000 400 0.3216380229499623
22.505000 400 0.308573352084411
25.005000 400 0.3005942039500889
27.505000 400 0.30081267230449615
30.005000 400 0.3010413744907863

0.005000 450 0.07175162495111959
2.505000 450 0.07371799198351806
5.005000 450 0.0730252823259267
7.505000 450 0.0821126037620288
10.005000 450 0.06699823469426694
12.505000 450 0.056108244240844464
15.005000 450 0.049095736743928496
17.505000 450 0.047072652864375175
20.005000 450 0.04661617316854398
22.505000 450 0.04600539095252627
25.005000 450 0.04588025975477095
27.505000 450 0.04650354975899856
30.005000 450 0.047000342006541095

0.005000 500 0.2463828171167982
2.505000 500 0.2509543990538408
5.005000 500 0.2577503230823706
7.505000 500 0.2705380645185718
10.005000 500 5.096668939411887
12.505000 500 7.834167357435402
15.005000 500 10.171905436897378
17.505000 500 11.192011982698832
20.005000 500 11.65635517545714
22.505000 500 11.929724960733415
25.005000 500 11.991077622485983
27.505000 500 12.058244275841604
30.005000 500 12.117188695830887

0.005000 550 0.02631122343090593
2.505000 550 0.05123075071200014
5.005000 550 0.03143603902867125
7.505000 550 0.01978069666685118
10.005000 550 0.014253381539502027
12.505000 550 0.011103217263722289
15.005000 550 0.009442055482484878
17.505000 550 0.008929501944050499
20.005000 550 0.01038678525532189
22.505000 550 0.011624759966575268
25.005000 550 0.012671406272440676
27.505000 550 0.013283845920556423
30.005000 550 0.01370597237101103

0.005000 600 0.5019991221982798
2.505000 600 0.44501049491617134
5.005000 600 0.4053562723049028
7.505000 600 0.3966351757663115
10.005000 600 0.283005546296301
12.505000 600 0.21987292735511135
15.005000 600 0.18623234379337786
17.505000 600 0.16817037482797528
20.005000 600 0.15701671132560774
22.505000 600 0.15053798947446845
25.005000 600 0.1470304944073789
27.505000 600 0.14745333083194576
30.005000 600 0.14784231707180595

0.005000 650 2.145265365244526
2.505000 650 1.6066845929901679
5.005000 650 1.7850145360850662
7.505000 650 1.5092934602979433
10.005000 650 1.0765321192490065
12.505000 650 0.8358537578319838
15.005000 650 0.7074990298463957
17.505000 650 0.6378820234965091
20.005000 650 0.593400105063494
22.505000 650 0.5665034961603995
25.005000 650 0.5508295152199852
27.505000 650 0.5505920175902662
30.005000 650 0.5504480088591891

0.005000 700 1.0498898995513588
2.505000 700 1.0010346144013071
5.005000 700 0.9322562283915039
7.505000 700 0.8506828851319499
10.005000 700 0.6057783274263895
12.505000 700 0.4700477975057183
15.005000 700 0.3976432377570072
17.505000 700 0.35838579369602447
20.005000 700 0.3334390957686628
22.505000 700 0.3184083685646791
25.005000 700 0.3096922041364424
27.505000 700 0.3095523363676832
30.005000 700 0.3094260373478374

0.005000 750 0.0013825313719699234
2.505000 750 0.0059088285502788595
5.005000 750 0.005607461349412229
7.505000 750 0.004413078824214635
10.005000 750 0.003577053544949738
12.505000 750 0.0030320809764343417
15.005000 750 0.0028107798619374015
17.505000 750 0.0032970973152437184
20.005000 750 0.00680485874386338
22.505000 750 0.008571949016658373
25.005000 750 0.009877365748143964
27.505000 750 0.010606139623714365
30.005000 750 0.011150646925823491

0.005000 800 0.1080549580509976
2.505000 800 0.09489875301125428
5.005000 800 0.08702858302549268
7.505000 800 0.05448355509824402
10.005000 800 0.0392212022374405
12.505000 800 0.030780015317950885
15.005000 800 0.026474335321626772
17.505000 800 0.02423206726892582
20.005000 800 0.02351654771245996
22.505000 800 0.023488511653683763
25.005000 800 0.02383973803240572
27.505000 800 0.024468919705265497
30.005000 800 0.02498486283106319

0.005000 850 0.005431914856578652
2.505000 850 0.008527912348568692
5.005000 850 0.007530403751777731
7.505000 850 0.005638906168680644
10.005000 850 0.004436898610046192
12.505000 850 0.0036816729106265403
15.005000 850 0.00334636536154303
17.505000 850 0.0037848364741869074
20.005000 850 0.0075454846644993955
22.505000 850 0.00946142183837619
25.005000 850 0.010866129561953222
27.505000 850 0.011625087263953428
30.005000 850 0.012181356882097788



==> figures/enzymes_percentagema_S2.dat <==
time enzyme concentration
0.005000 100 0.4909456342095
2.505000 100 0.48628762502335177
5.005000 100 0.47218283385732085
7.505000 100 0.452507178069768
10.005000 100 0.44740933130368393
12.505000 100 0.34878725756394097
15.005000 100 0.2721609948044469
17.505000 100 0.23133389158854245
20.005000 100 0.2089403912337286
22.505000 100 0.19722531434671967
25.005000 100 0.19137870605582227
27.505000 100 0.1909039362681737
30.005000 100 0.1919404522333126

0.005000 150 0.03467090519280182
2.505000 150 0.042729069222726734
5.005000 150 0.05489346834166335
7.505000 150 0.10341464631977722
10.005000 150 0.10919625472307588
12.505000 150 0.09230154630952585
15.005000 150 0.07733201629821643
17.505000 150 0.06926872009661676
20.005000 150 0.06524633718103169
22.505000 150 0.06374932140840331
25.005000 150 0.0635033076412743
27.505000 150 0.06470180431258198
30.005000 150 0.06583399187627488

0.005000 200 8.22469211202939
2.505000 200 8.110556030547981
5.005000 200 7.822577725548195
7.505000 200 6.710026666380958
10.005000 200 6.625696296240213
12.505000 200 5.59852253127145
15.005000 200 4.256525469217077
17.505000 200 3.5517397958818577
20.005000 200 3.160252864640685
22.505000 200 2.9454872524400133
25.005000 200 2.8295656979220682
27.505000 200 2.798302547440063
30.005000 200 2.798851277693839

0.005000 250 0.026060545347723823
2.505000 250 0.03447264127718964
5.005000 250 0.046943211443774696
7.505000 250 0.09286403267786446
10.005000 250 0.09901003580991675
12.505000 250 0.08379123118306595
15.005000 250 0.07027696068021647
17.505000 250 0.06300576726431759
20.005000 250 0.059393283521634914
22.505000 250 0.05807514959498877
25.005000 250 0.057900276050603564
27.505000 250 0.05904500606800195
30.005000 250 0.060174209488676154

0.005000 300 2.786141319331336
2.505000 300 2.748113576835059
5.005000 300 2.652643283089967
7.505000 300 2.2984324502526694
10.005000 300 2.305077666213368
12.505000 300 1.9009440134348978
15.005000 300 1.4514393418288993
17.505000 300 1.2141801406643284
20.005000 300 1.082465622884871
22.505000 300 1.0105186796017251
25.005000 300 0.9719781618591384
27.505000 300 0.9623290104122417
30.005000 300 0.9632253738240764

0.005000 350 4.633293448607613
2.505000 350 4.566068014777747
5.005000 350 4.4036437528097405
7.505000 350 3.7933596830202077
10.005000 350 3.7681476477457148
12.505000 350 3.169839481491575
15.005000 350 2.417221109432234
17.505000 350 2.0204524324474398
20.005000 350 1.7997549182295869
22.505000 350 1.6787162086089957
25.005000 350 1.613498834842694
27.505000 350 1.5964193940147582
30.005000 350 1.5972157820203503

0.005000 400 0.5153815776327876
2.505000 400 0.5276118863576243
5.005000 400 0.5192754794307476
7.505000 400 0.49526625301391564
10.005000 400 0.49417133744119207
12.505000 400 0.3926568109850373
15.005000 400 0.3078847997217205
17.505000 400 0.26228348138230356
20.005000 400 0.23711124370876765
22.505000 400 0.2238069090027113
25.005000 400 0.21702390109082942
27.505000 400 0.2163183519545481
30.005000 400 0.21737822091180872

0.005000 450 0.07175162495111959
2.505000 450 0.0775380829496008
5.005000 450 0.08364293391833838
7.505000 450 0.12319786870356521
10.005000 450 0.12520278038960814
12.505000 450 0.10392884213365171
15.005000 450 0.08612594318406486
17.505000 450 0.07655525421653968
20.005000 450 0.07167718990788148
22.505000 450 0.06969333610252897
25.005000 450 0.0691713890990251
27.505000 450 0.07027188047804471
30.005000 450 0.07139048299888957

0.005000 500 0.2463828171167982
2.505000 500 0.25085997278062483
5.005000 500 0.25813883519054437
7.505000 500 1.0189525532602586
10.005000 500 2.437777421149218
12.505000 500 3.265799555894653
15.005000 500 4.014671125007989
17.505000 500 4.847605506166001
20.005000 500 5.730302348225245
22.505000 500 6.651456029610621
25.005000 500 7.576832633878669
27.505000 500 8.544130471683975
30.005000 500 8.542521499825822

0.005000 550 0.02631122343090593
2.505000 550 0.0333370956158734
5.005000 550 0.04723600229953595
7.505000 550 0.09859977947460145
10.005000 550 0.10541864529783974
12.505000 550 0.08949566216972495
15.005000 550 0.07511740015362914
17.505000 550 0.0673426955822016
20.005000 550 0.06345770515135991
22.505000 550 0.06200701783296684
25.005000 550 0.061750416413830424
27.505000 550 0.06288384355606634
30.005000 550 0.06392408895004154

0.005000 600 0.5019991221982798
2.505000 600 0.45217528406036694
5.005000 600 0.42216983469426234
7.505000 600 0.4110168583059614
10.005000 600 0.3661238331757295
12.505000 600 0.2708513033570765
15.005000 600 0.20933312643594848
17.505000 600 0.17765186994149018
20.005000 600 0.16063309643866375
22.505000 600 0.15199732996674106
25.005000 600 0.14793258038612336
27.505000 600 0.14800652586347113
30.005000 600 0.14908527376618472

0.005000 650 2.145265365244526
2.505000 650 1.5748293653113654
5.005000 650 1.8018500051579012
7.505000 650 1.4171386913275557
10.005000 650 1.2252934097210886
12.505000 650 0.8916857861416638
15.005000 650 0.6766548973984599
17.505000 650 0.566135734409752
20.005000 650 0.5054241864246358
22.505000 650 0.4727121386477758
25.005000 650 0.45554410869443385
27.505000 650 0.45181396818812936
30.005000 650 0.45268283162133754

0.005000 700 1.0498898995513588
2.505000 700 0.9949717748701821
5.005000 700 0.9409085171051821
7.505000 700 0.8161631200451805
10.005000 700 0.7779062220275957
12.505000 700 0.5673887988126606
15.005000 700 0.43185433974768855
17.505000 700 0.36219967709616047
20.005000 700 0.3240847042610919
22.505000 700 0.3037437526767989
25.005000 700 0.293228028674249
27.505000 700 0.2912728658742966
30.005000 700 0.29205310635080745

0.005000 750 0.0013825313719699234
2.505000 750 0.01810389509129701
5.005000 750 0.03625803638022405
7.505000 750 0.08556077949365208
10.005000 750 0.09292994008849526
12.505000 750 0.07907845169609067
15.005000 750 0.06651094756625135
17.505000 750 0.059739516420347236
20.005000 750 0.05639198265059891
22.505000 750 0.0552008692088726
25.005000 750 0.055081535989181286
27.505000 750 0.05620995911738325
30.005000 750 0.057326612610707206

0.005000 800 0.1080549580509976
2.505000 800 0.09609536517762764
5.005000 800 0.09160071416419718
7.505000 800 0.10876800537777162
10.005000 800 0.1087224740693842
12.505000 800 0.09119432404843165
15.005000 800 0.07633670930391312
17.505000 800 0.06838689623392889
20.005000 800 0.06444368288161224
22.505000 800 0.06299877766103547
25.005000 800 0.0627793800442717
27.505000 800 0.06395011270512835
30.005000 800 0.06507148078251453

0.005000 850 0.005431914856578652
2.505000 850 0.02046802276141639
5.005000 850 0.03991426638482734
7.505000 850 0.09409154479761013
10.005000 850 0.10181249595754804
12.505000 850 0.0867706962200506
15.005000 850 0.07300838846304
17.505000 850 0.06558021922672044
20.005000 850 0.06190300372959056
22.505000 850 0.060583996719082746
25.005000 850 0.060426557783543514
27.505000 850 0.0616297339276221
30.005000 850 0.06275715428467998



==> figures/enzymes_percentagema_S3.dat <==
time enzyme concentration
0.005000 100 0.4909456342095
2.505000 100 0.486377312114207
5.005000 100 0.46281904993650924
7.505000 100 0.4567174777074285
10.005000 100 0.45233719952672125
12.505000 100 0.4333844135645863
15.005000 100 0.32601936741751975
17.505000 100 0.28333663377641366
20.005000 100 0.26964012783816116
22.505000 100 0.2574983058449955
25.005000 100 0.2536739519105788
27.505000 100 0.24615789164087082
30.005000 100 0.2467673489889538

0.005000 150 0.03467090519280182
2.505000 150 0.0369688969055953
5.005000 150 0.03602127440907967
7.505000 150 0.035911369774004505
10.005000 150 0.03615413195570077
12.505000 150 0.03881605924891061
15.005000 150 0.04975821247126001
17.505000 150 0.1619123242195617
20.005000 150 0.15660990097391295
22.505000 150 0.15031051198794576
25.005000 150 0.1486784280584759
27.505000 150 0.1448598389361524
30.005000 150 0.14552713564144015

0.005000 200 8.22469211202939
2.505000 200 8.127736979375623
5.005000 200 7.728471033993279
7.505000 200 7.618581501233328
10.005000 200 7.535078997376932
12.505000 200 7.175251540012622
15.005000 200 5.271757821061723
17.505000 200 4.2077416749280765
20.005000 200 3.9508520346552336
22.505000 200 3.7538326216106985
25.005000 200 3.682470540285516
27.505000 200 3.5578516783937015
30.005000 200 3.5581107747841934

0.005000 250 0.026060545347723823
2.505000 250 0.028515015554716142
5.005000 250 0.027866247640980286
7.505000 250 0.027875959472183246
10.005000 250 0.028315836664192014
12.505000 250 0.031628696969880105
15.005000 250 0.04311469903155658
17.505000 250 0.15011481793612544
20.005000 250 0.14518277764254722
22.505000 250 0.1393451575068602
25.005000 250 0.1378392381071312
27.505000 250 0.1343035010010623
30.005000 250 0.13497206539657408

0.005000 300 2.786141319331336
2.505000 300 2.753280397907806
5.005000 300 2.618216636834086
7.505000 300 2.5813239259091447
10.005000 300 2.5538383683618306
12.505000 300 2.4342313965771796
15.005000 300 1.7922587195056672
17.505000 300 1.4380234817230526
20.005000 300 1.3523925930459515
22.505000 300 1.2858207769029588
25.005000 300 1.2621046558973112
27.505000 300 1.2201264538538272
30.005000 300 1.2206423075184079

0.005000 350 4.633293448607613
2.505000 350 4.575197819609013
5.005000 350 4.3504913500732645
7.505000 350 4.288697803865761
10.005000 350 4.2435339799073315
12.505000 350 4.044525089328439
15.005000 350 2.9766105545145436
17.505000 350 2.38084773106198
20.005000 350 2.236960791507835
22.505000 350 2.126011567647112
25.005000 350 2.0861025819248944
27.505000 350 2.0160181432582567
30.005000 350 2.0164614739486417

0.005000 400 0.5153815776327876
2.505000 400 0.5290470803892227
5.005000 400 0.515082665661659
7.505000 400 0.5152929894847158
10.005000 400 0.5073978523190897
12.505000 400 0.47882652468304227
15.005000 400 0.35429431121374105
17.505000 400 0.30413484651221495
20.005000 400 0.2891008225329575
22.505000 400 0.27598025261834025
25.005000 400 0.2718015894569105
27.505000 400 0.26366943733708453
30.005000 400 0.26428878624888635

0.005000 450 0.07175162495111959
2.505000 450 0.073709709840336
5.005000 450 0.07142023932496935
7.505000 450 0.07118212400429781
10.005000 450 0.07076068293172967
12.505000 450 0.06970267505927295
15.005000 450 0.0696625168608947
17.505000 450 0.16190957777998505
20.005000 450 0.15652801424291976
22.505000 450 0.15020445981595676
25.005000 450 0.14855094356664744
27.505000 450 0.14471316892109445
30.005000 450 0.14537170167274382

0.005000 500 0.2463828171167982
2.505000 500 0.2508239484585038
5.005000 500 0.8997908078136354
7.505000 500 1.2588178821255789
10.005000 500 1.4646446555351238
12.505000 500 1.6041498049134335
15.005000 500 1.6653570560177153
17.505000 500 2.0240828010196514
20.005000 500 2.561555014062078
22.505000 500 3.0212293541159343
25.005000 500 3.482734008485665
27.505000 500 3.8129193911627453
30.005000 500 3.8124412008036273

0.005000 550 0.02631122343090593
2.505000 550 0.0268915885281993
5.005000 550 0.025938082100765328
7.505000 550 0.02464837564142107
10.005000 550 0.023971028042131543
12.505000 550 0.02826452816378212
15.005000 550 0.04344894124979587
17.505000 550 0.16181281592251437
20.005000 550 0.15645685687690913
22.505000 550 0.15009893594813423
25.005000 550 0.14840329276132583
27.505000 550 0.14452716815294223
30.005000 550 0.14512470819551457

0.005000 600 0.5019991221982798
2.505000 600 0.4514789462919759
5.005000 600 0.4032062051410509
7.505000 600 0.381370859774527
10.005000 600 0.3783573205535571
12.505000 600 0.3760111393632132
15.005000 600 0.29309636999946026
17.505000 600 0.26052748637854967
20.005000 600 0.24848586683679152
22.505000 600 0.23750655116559793
25.005000 600 0.23415290425310464
27.505000 600 0.2273889234524192
30.005000 600 0.2280330293116014

0.005000 650 2.145265365244526
2.505000 650 1.5857749010857412
5.005000 650 1.7829704294587048
7.505000 650 1.5772908616287171
10.005000 650 1.3982058446588426
12.505000 650 1.324954588118551
15.005000 650 0.9535635113133898
17.505000 650 0.7709130875473318
20.005000 650 0.7266705301706416
22.505000 650 0.6914945895293614
25.005000 650 0.679217552840049
27.505000 650 0.6571081983336444
30.005000 650 0.6575968436295996

0.005000 700 1.0498898995513588
2.505000 700 0.9956224310694757
5.005000 700 0.8995564508508176
7.505000 700 0.859265808055002
10.005000 700 0.8501343641937319
12.505000 700 0.8323629730532073
15.005000 700 0.6155663392186549
17.505000 700 0.5031503622693849
20.005000 700 0.4754635569428449
22.505000 700 0.4528158495637435
25.005000 700 0.4450577728559218
27.505000 700 0.4308530209693001
30.005000 700 0.43127605462582674

0.005000 750 0.0013825313719699234
2.505000 750 0.007286648798931679
5.005000 750 0.008841016857965284
7.505000 750 0.01034738926172369
10.005000 750 0.012694562114627885
12.505000 750 0.019543948515645705
15.005000 750 0.035666184088216944
17.505000 750 0.14593950742969058
20.005000 750 0.1411423884035033
22.505000 750 0.13546303269206733
25.005000 750 0.13399577829046436
27.505000 750 0.13055458292574765
30.005000 750 0.13121466591143668

0.005000 800 0.1080549580509976
2.505000 800 0.0908433281313913
5.005000 800 0.09958654427069642
7.505000 800 0.0720691800950921
10.005000 800 0.04955812208619543
12.505000 800 0.039197121719490705
15.005000 800 0.04480317114847915
17.505000 800 0.15748698100468397
20.005000 800 0.15231155922680323
22.505000 800 0.1461786214233837
25.005000 800 0.1445872064010931
27.505000 800 0.1408685679176717
30.005000 800 0.14153044059786654

0.005000 850 0.005431914856578652
2.505000 850 0.00944647397507676
5.005000 850 0.01046010359786829
7.505000 850 0.0117006690678578
10.005000 850 0.013980409446929808
12.505000 850 0.02135167700947836
15.005000 850 0.039338135886473065
17.505000 850 0.15858064481247625
20.005000 850 0.15339880013991933
22.505000 850 0.14723058351560542
25.005000 850 0.1456340391585489
27.505000 850 0.14189500828701682
30.005000 850 0.14255908101316075


